GAN: Dynamics

We study quantitatively the overparametrization limit of the original Wasserstein-GAN algorithm. Effectively, we show that the algorithm is a stochastic discretization of a system of continuity equations for the parameter distributions of the generator and discriminator. We show that parameter clipping to satisfy the Lipschitz condition in the algorithm induces a discontinuous vector field in the mean field dynamics, which gives rise to blow-up in finite time of the mean field dynamics. We look into a specific toy example that shows that all solutions to the mean field equations converge in the long time limit to time periodic solutions, this helps explain the failure to converge.

==> cdf.dat <==
-5.0 0.49330714907571516
-4.98998998998999 0.493240272282073
-4.97997997997998 0.4931727318303217
-4.96996996996997 0.493104521226821
-4.95995995995996 0.4930356339162454
-4.94994994994995 0.49296606328103443
-4.93993993993994 0.4928958026408407
-4.92992992992993 0.4928248452519725
-4.91991991991992 0.492753184306833
-4.90990990990991 0.4926808129333549
-4.8998998998999 0.4926077241944311
-4.88988988988989 0.49253391108734107
-4.87987987987988 0.4924593665431733
-4.86986986986987 0.4923840834262429
-4.85985985985986 0.4923080545335058
-4.84984984984985 0.49223127259396804
-4.83983983983984 0.4921537302680913
-4.82982982982983 0.49207542014719363
-4.81981981981982 0.4919963347528467
-4.80980980980981 0.4919164665362679
-4.7997997997998 0.49183580787770864
-4.78978978978979 0.49175435108583854
-4.77977977977978 0.4916720883971248
-4.76976976976977 0.4915890119752075
-4.75975975975976 0.4915051139102709
-4.74974974974975 0.49142038621840983
-4.73973973973974 0.4913348208409921
-4.72972972972973 0.4912484096440167
-4.71971971971972 0.4911611444174673
-4.70970970970971 0.49107301687466154
-4.6996996996997 0.49098401865159635
-4.68968968968969 0.4908941413062882
-4.67967967967968 0.4908033763181099
-4.66966966966967 0.4907117150871219
-4.65965965965966 0.49061914893340064
-4.64964964964965 0.49052566909636114
-4.63963963963964 0.49043126673407644
-4.62962962962963 0.4903359329225919
-4.61961961961962 0.49023965865523556
-4.60960960960961 0.4901424348419238
-4.5995995995996 0.49004425230846343
-4.58958958958959 0.48994510179584816
-4.57957957957958 0.48984497395955234
-4.56956956956957 0.4897438593688189
-4.55955955955956 0.4896417485059442
-4.54954954954955 0.48953863176555773
-4.53953953953954 0.4894344994538977
-4.52952952952953 0.48932934178808307
-4.51951951951952 0.4892231488953802
-4.50950950950951 0.4891159108124661
-4.4994994994995 0.48900761748468713
-4.48948948948949 0.4888982587653135
-4.47947947947948 0.48878782441478963
-4.46946946946947 0.4886763040999804
-4.45945945945946 0.48856368739341294
-4.44944944944945 0.48844996377251476
-4.43943943943944 0.48833512261884726
-4.42942942942943 0.4882191532173358
-4.41941941941942 0.48810204475549485
-4.40940940940941 0.4879837863226499
-4.3993993993994 0.48786436690915497
-4.38938938938939 0.48774377540560626
-4.37937937937938 0.48762200060205163
-4.36936936936937 0.48749903118719656
-4.35935935935936 0.487374855747606
-4.34934934934935 0.48724946276690223
-4.33933933933934 0.48712284062495925
-4.32932932932933 0.48699497759709326
-4.31931931931932 0.4868658618532493
-4.3093093093093096 0.4867354814571844
-4.2992992992992995 0.4866038243656469
-4.2892892892892895 0.48647087842755243
-4.2792792792792795 0.48633663138315597
-4.2692692692692695 0.48620107086322095
-4.2592592592592595 0.48606418438818444
-4.2492492492492495 0.4859259593673191
-4.2392392392392395 0.4857863830978918
-4.2292292292292295 0.48564544276431926
-4.2192192192192195 0.4855031254373199
-4.2092092092092095 0.4853594180730628
-4.1991991991991995 0.4852143075123142
-4.1891891891891895 0.48506778047957966
-4.1791791791791795 0.4849198235822445
-4.1691691691691695 0.48477042330971076
-4.1591591591591595 0.4846195660325315
-4.1491491491491495 0.4844672380015421
-4.1391391391391394 0.48431342534698985
-4.129129129129129 0.4841581140776594
-4.119119119119119 0.4840012900799972
-4.109109109109109 0.4838429391172329
-4.099099099099099 0.4836830468284982
-4.089089089089089 0.4835215987279442
-4.079079079079079 0.48335858020385575
-4.069069069069069 0.48319397651776463
-4.059059059059059 0.48302777280356024
-4.049049049049049 0.4828599540665985
-4.039039039039039 0.48269050518280937
-4.029029029029029 0.48251941089780265
-4.019019019019019 0.4823466558259718
-4.009009009009009 0.4821722244495972
-3.998998998998999 0.4819961011179474
-3.988988988988989 0.48181827004637984
-3.978978978978979 0.48163871531544006
-3.968968968968969 0.48145742086996035
-3.958958958958959 0.4812743705181574
-3.948948948948949 0.4810895479307296
-3.938938938938939 0.48090293663995376
-3.928928928928929 0.4807145200387811
-3.918918918918919 0.4805242813799341
-3.908908908908909 0.48033220377500163
-3.898898898898899 0.48013827019353617
-3.888888888888889 0.4799424634621496
-3.878878878878879 0.4797447662636104
-3.868868868868869 0.4795451611359411
-3.858858858858859 0.4793436304715167
-3.848848848848849 0.4791401565161636
-3.838838838838839 0.4789347213682602
-3.828828828828829 0.4787273069778384
-3.818818818818819 0.47851789514568677
-3.808808808808809 0.47830646752245526
-3.798798798798799 0.4780930056077619
-3.7887887887887888 0.4778774907493017
-3.7787787787787788 0.47765990414195714
-3.7687687687687688 0.4774402268269124
-3.7587587587587588 0.4772184396907688
-3.7487487487487487 0.4769945234646645
-3.7387387387387387 0.4767684587233962
-3.7287287287287287 0.47654022588454503
-3.7187187187187187 0.47630980520760585
-3.7087087087087087 0.47607717679311995
-3.6986986986986987 0.4758423205818123
-3.6886886886886887 0.4756052163537331
-3.6786786786786787 0.47536584372740354
-3.6686686686686687 0.4751241821589669
-3.6586586586586587 0.47488021094134436
-3.6486486486486487 0.47463390920339626
-3.6386386386386387 0.4743852559090893
-3.6286286286286287 0.47413422985666925
-3.6186186186186187 0.47388080967784024
-3.6086086086086087 0.47362497383695024
-3.5985985985985987 0.4733667006301836
-3.5885885885885886 0.47310596818476053
-3.5785785785785786 0.47284275445814433
-3.5685685685685686 0.47257703723725575
-3.5585585585585586 0.47230879413769616
-3.5485485485485486 0.47203800260297846
-3.5385385385385386 0.4717646399037671
-3.5285285285285286 0.47148868313712716
-3.5185185185185186 0.4712101092257826
-3.5085085085085086 0.47092889491738466
-3.4984984984984986 0.4706450167837899
-3.4884884884884886 0.47035845122034925
-3.4784784784784786 0.4700691744452077
-3.4684684684684686 0.4697771624986151
-3.4584584584584586 0.46948239124224916
-3.4484484484484486 0.4691848363585496
-3.4384384384384385 0.46888447335006567
-3.4284284284284285 0.468581277538816
-3.4184184184184185 0.46827522406566185
-3.4084084084084085 0.46796628788969397
-3.3983983983983985 0.4676544437876339
-3.388388388388388 0.46733966635324947
-3.378378378378378 0.4670219299967855
-3.368368368368368 0.4667012089444099
-3.358358358358358 0.46637747723767603
-3.348348348348348 0.46605070873300075
-3.338338338338338 0.4657208771011601
-3.328328328328328 0.4653879558268019
-3.318318318318318 0.4650519182079765
-3.308308308308308 0.4647127373556853
-3.298298298298298 0.46437038619344917
-3.288288288288288 0.46402483745689516
-3.278278278278278 0.46367606369336384
-3.268268268268268 0.46332403726153665
-3.258258258258258 0.46296873033108465
-3.248248248248248 0.4626101148823384
-3.238238238238238 0.46224816270598
-3.228228228228228 0.4618828454027583
-3.218218218218218 0.4615141343832263
-3.208208208208208 0.46114200086750334
-3.198198198198198 0.4607664158850614
-3.188188188188188 0.4603873502745359
-3.178178178178178 0.4600047746835629
-3.168168168168168 0.45961865956864173
-3.158158158158158 0.45922897519502526
-3.148148148148148 0.45883569163663696
-3.138138138138138 0.45843877877601635
-3.128128128128128 0.4580382063042934
-3.118118118118118 0.4576339437211919
-3.108108108108108 0.45722596033506335
-3.098098098098098 0.4568142252629514
-3.088088088088088 0.45639870743068767
-3.078078078078078 0.45597937557302004
-3.068068068068068 0.45555619823377325
-3.058058058058058 0.4551291437660437
-3.048048048048048 0.4546981803324277
-3.038038038038038 0.4542632759052857
-3.028028028028028 0.4538243982670413
-3.018018018018018 0.45338151501051727
-3.008008008008008 0.45293459353930876
-2.997997997997998 0.45248360106819424
-2.987987987987988 0.45202850462358546
-2.977977977977978 0.4515692710440167
-2.967967967967968 0.45110586698067434
-2.957957957957958 0.4506382588979681
-2.947947947947948 0.45016641307414296
-2.937937937937938 0.4496902956019351
-2.9279279279279278 0.4492098723892704
-2.9179179179179178 0.448725109160008
-2.9079079079079078 0.4482359714547283
-2.8978978978978978 0.44774242463156777
-2.8878878878878878 0.4472444338670998
-2.8778778778778777 0.44674196415726386
-2.8678678678678677 0.44623498031834324
-2.8578578578578577 0.44572344698799166
-2.8478478478478477 0.4452073286263108
-2.8378378378378377 0.4446865895169786
-2.8278278278278277 0.44416119376843005
-2.8178178178178177 0.44363110531509053
-2.8078078078078077 0.44309628791866323
-2.7977977977977977 0.44255670516947154
-2.7877877877877877 0.4420123204878566
-2.7777777777777777 0.4414630971256321
-2.7677677677677677 0.44090899816759604
-2.7577577577577577 0.44034998653310137
-2.7477477477477477 0.4397860249776858
-2.7377377377377377 0.439217076094762
-2.7277277277277276 0.4386431023173691
-2.7177177177177176 0.4380640659199861
-2.7077077077077076 0.4374799290204092
-2.6976976976976976 0.4368906535816925
-2.6876876876876876 0.4362962014141539
-2.6776776776776776 0.4356965341774473
-2.6676676676676676 0.43509161338270197
-2.6576576576576576 0.43448140039472916
-2.6476476476476476 0.4338658564342981
-2.6376376376376376 0.43324494258048235
-2.6276276276276276 0.43261861977307586
-2.6176176176176176 0.4319868488150821
-2.6076076076076076 0.4313495903752751
-2.5975975975975976 0.4307068049908349
-2.5875875875875876 0.43005845307005713
-2.5775775775775776 0.429404494895139
-2.5675675675675675 0.42874489062504134
-2.5575575575575575 0.4280796002984288
-2.5475475475475475 0.4274085838366882
-2.5375375375375375 0.42673180104702707
-2.5275275275275275 0.4260492116256521
-2.5175175175175175 0.4253607751610295
-2.5075075075075075 0.42466645113722756
-2.4974974974974975 0.4239661989373428
-2.4874874874874875 0.4232599778470104
-2.4774774774774775 0.422547747058
-2.4674674674674675 0.42182946567189716
-2.4574574574574575 0.42110509270387286
-2.4474474474474475 0.4203745870865401
-2.4374374374374375 0.4196379076739002
-2.4274274274274275 0.4188950132453784
-2.4174174174174174 0.41814586250995056
-2.4074074074074074 0.41739041411036115
-2.3973973973973974 0.4166286266274337
-2.3873873873873874 0.4158604585844753
-2.3773773773773774 0.41508586845177387
-2.3673673673673674 0.4143048146511918
-2.3573573573573574 0.41351725556085456
-2.3473473473473474 0.41272314951993627
-2.3373373373373374 0.4119224548335424
-2.3273273273273274 0.41111512977769094
-2.3173173173173174 0.41030113260439205
-2.3073073073073074 0.40948042154682784
-2.2972972972972974 0.40865295482463204
-2.2872872872872874 0.40781869064927107
-2.2772772772772774 0.4069775872295264
-2.2672672672672673 0.4061296027770799
-2.2572572572572573 0.4052746955122014
-2.2472472472472473 0.40441282366954057
-2.2372372372372373 0.4035439455040225
-2.2272272272272273 0.40266801929684826
-2.2172172172172173 0.4017850033616006
-2.2072072072072073 0.4008948560504555
-2.1971971971971973 0.3999975357604997
-2.1871871871871873 0.3990930009401555
-2.1771771771771773 0.39818121009571206
-2.1671671671671673 0.39726212179796444
-2.1571571571571573 0.39633569468896046
-2.1471471471471473 0.39540188748885574
-2.1371371371371373 0.39446065900287713
-2.1271271271271273 0.39351196812839484
-2.1171171171171173 0.39255577386210344
-2.1071071071071072 0.391592035307312
-2.0970970970970972 0.39062071168134344
-2.0870870870870872 0.38964176232304293
-2.0770770770770772 0.388655146700396
-2.067067067067067 0.3876608244182561
-2.057057057057057 0.38665875522618076
-2.047047047047047 0.385648899026378
-2.037037037037037 0.384631215881761
-2.027027027027027 0.3836056660241126
-2.017017017017017 0.3825722098623575
-2.007007007007007 0.38153080799094424
-1.9969969969969972 0.38048142119833406
-1.9869869869869872 0.3794240104755984
-1.9769769769769772 0.3783585370251239
-1.9669669669669672 0.3772849622694233
-1.9569569569569571 0.3762032478600541
-1.9469469469469471 0.37511335568664184
-1.9369369369369371 0.37401524788600915
-1.9269269269269271 0.37290888685140966
-1.9169169169169171 0.37179423524186417
-1.9069069069069071 0.3706712559916016
-1.8968968968968971 0.36953991231960037
-1.886886886886887 0.3684001677392319
-1.876876876876877 0.36725198606800313
-1.866866866866867 0.3660953314373996
-1.856856856856857 0.36493016830282426
-1.846846846846847 0.36375646145363494
-1.836836836836837 0.3625741760232759
-1.826826826826827 0.3613832774995037
-1.816816816816817 0.360183731734706
-1.806806806806807 0.3589755049563111
-1.796796796796797 0.3577585637772869
-1.7867867867867866 0.3565328752067284
-1.7767767767767766 0.3552984066605309
-1.7667667667667666 0.3540551259721476
-1.7567567567567566 0.3528030014034301
-1.7467467467467466 0.3515420016555492
-1.7367367367367366 0.35027209587999464
-1.7267267267267266 0.34899325368965095
-1.7167167167167166 0.3477054451699481
-1.7067067067067065 0.34640864089008405
-1.6966966966966965 0.3451028119143169
-1.6866866866866865 0.3437879298133245
-1.6766766766766765 0.3424639666756294
-1.6666666666666665 0.34113089511908484
-1.6566566566566565 0.339788688302422
-1.6466466466466465 0.3384373199368526
-1.6366366366366365 0.3370767642977266
-1.6266266266266265 0.33570699623624023
-1.6166166166166165 0.33432799119119283
-1.6066066066066065 0.3329397252007881
-1.5965965965965965 0.33154217491447757
-1.5865865865865865 0.3301353176048427
-1.5765765765765765 0.3287191311795119
-1.5665665665665665 0.32729359419310966
-1.5565565565565564 0.32585868585923394
-1.5465465465465464 0.324414386062458
-1.5365365365365364 0.32296067537035367
-1.5265265265265264 0.3214975350455317
-1.5165165165165164 0.32002494705769496
-1.5065065065065064 0.3185428940957023
-1.4964964964964964 0.31705135957963637
-1.4864864864864864 0.31555032767287394
-1.4764764764764764 0.31403978329415233
-1.4664664664664664 0.3125197121296297
-1.4564564564564564 0.31099010064493277
-1.4464464464464464 0.3094509360971893
-1.4364364364364364 0.3079022065470399
-1.4264264264264264 0.30634390087062424
-1.4164164164164164 0.3047760087715382
-1.4064064064064064 0.303198520792756
-1.3963963963963963 0.3016114283285132
-1.3863863863863863 0.300014723636145
-1.3763763763763763 0.2984083998478759
-1.3663663663663663 0.2967924509825547
-1.3563563563563563 0.2951668719573295
-1.3463463463463463 0.2935316585992589
-1.3363363363363363 0.2918868076568532
-1.3263263263263263 0.2902323168115395
-1.3163163163163163 0.2885681846890472
-1.3063063063063063 0.28689441087070666
-1.2962962962962963 0.2852109959046569
-1.2862862862862863 0.2835179413169552
-1.2762762762762763 0.2818152496225851
-1.2662662662662663 0.28010292433635475
-1.2562562562562563 0.27838096998368184
-1.2462462462462462 0.2766493921112584
-1.2362362362362362 0.27490819729758953
-1.2262262262262262 0.2731573931634007
-1.2162162162162162 0.27139698838190723
-1.2062062062062062 0.2696269926889409
-1.1961961961961962 0.26784741689292646
-1.1861861861861862 0.2660582728847028
-1.1761761761761762 0.2642595736471829
-1.1661661661661662 0.26245133326484604
-1.1561561561561562 0.2606335669330564
-1.1461461461461462 0.2588062909672023
-1.1361361361361362 0.25696952281164914
-1.1261261261261262 0.2551232810485008
-1.1161161161161162 0.25326758540616306
-1.1061061061061062 0.2514024567677029
-1.0960960960960962 0.24952791717899742
-1.0860860860860861 0.24764398985666664
-1.0760760760760761 0.24575069919578385
-1.0660660660660661 0.24384807077735765
-1.0560560560560561 0.24193613137557907
-1.0460460460460461 0.24001490896482863
-1.0360360360360361 0.23808443272643653
-1.026026026026026 0.23614473305519035
-1.016016016016016 0.23419584156558443
-1.006006006006006 0.23223779109780485
-0.9959959959959956 0.2302706157234441
-0.9859859859859856 0.22829435075094023
-0.9759759759759756 0.22630903273073344
-0.9659659659659656 0.22431469946013616
-0.9559559559559556 0.2223113899879096
-0.9459459459459456 0.2202991446185421
-0.9359359359359356 0.218278004916223
-0.9259259259259256 0.21624801370850782
-0.9159159159159156 0.21420921508966806
-0.9059059059059056 0.21216165442372154
-0.8958958958958956 0.21010537834713755
-0.8858858858858856 0.2080404347712122
-0.8758758758758756 0.2059668728841083
-0.8658658658658656 0.20388474315255645
-0.8558558558558556 0.20179409732321052
-0.8458458458458455 0.19969498842365513
-0.8358358358358355 0.1975874707630595
-0.8258258258258255 0.19547159993247287
-0.8158158158158155 0.19334743280475924
-0.8058058058058055 0.19121502753416497
-0.7957957957957955 0.1890744435555171
-0.7857857857857855 0.18692574158304842
-0.7757757757757755 0.18476898360884458
-0.7657657657657655 0.1826042329009111
-0.7557557557557555 0.18043155400085648
-0.7457457457457455 0.17825101272118826
-0.7357357357357355 0.17606267614221888
-0.7257257257257255 0.17386661260857944
-0.7157157157157155 0.17166289172533766
-0.7057057057057055 0.1694515843537187
-0.6956956956956954 0.16723276260642556
-0.6856856856856854 0.16500649984255794
-0.6756756756756754 0.16277287066212798
-0.6656656656656654 0.1605319509001693
-0.6556556556556554 0.1582838176204408
-0.6456456456456454 0.15602854910872166
-0.6356356356356354 0.1537662248656979
-0.6256256256256254 0.15149692559943895
-0.6156156156156154 0.14922073321746376
-0.6056056056056054 0.14693773081839728
-0.5955955955955954 0.14464800268321498
-0.5855855855855854 0.14235163426607766
-0.5755755755755754 0.14004871218475545
-0.5655655655655654 0.1377393242106421
-0.5555555555555554 0.1354235592583607
-0.5455455455455454 0.1331015073749608
-0.5355355355355353 0.13077325972870957
-0.5255255255255253 0.12843890859747725
-0.5155155155155153 0.126098547356719
-0.5055055055055053 0.12375227046705584
-0.4954954954954953 0.12140017346145582
-0.4854854854854853 0.11904235293201815
-0.4754754754754753 0.11667890651636392
-0.4654654654654653 0.1143099328836345
-0.4554554554554553 0.11193553172010295
-0.4454454454454453 0.10955580371439966
-0.4354354354354353 0.10717085054235787
-0.4254254254254253 0.10478077485148163
-0.41541541541541527 0.10238568024504041
-0.40540540540540526 0.09998567126579566
-0.39539539539539525 0.09758085337936317
-0.38538538538538525 0.09517133295721597
-0.37537537537537524 0.09275721725933278
-0.36536536536536524 0.09033861441649854
-0.35535535535535523 0.08791563341226077
-0.3453453453453452 0.08548838406454873
-0.3353353353353352 0.08305697700696085
-0.3253253253253252 0.08062152366972697
-0.3153153153153152 0.0781821362603512
-0.3053053053053052 0.07573892774394309
-0.2952952952952952 0.07329201182324258
-0.2852852852852852 0.07084150291834718
-0.2752752752752752 0.06838751614614724
-0.26526526526526517 0.06593016729947893
-0.25525525525525516 0.06346957282599908
-0.24524524524524516 0.06100584980679352
-0.23523523523523515 0.05853911593472477
-0.22522522522522515 0.056069489492527325
-0.21521521521521514 0.053597089330660264
-0.20520520520520513 0.05112203484492367
-0.19519519519519513 0.04864444595385009
-0.18518518518518512 0.046164443075877526
-0.1751751751751751 0.043682147106314906
-0.1651651651651651 0.04119767939410757
-0.1551551551551551 0.0387111617184141
-0.1451451451451451 0.0362227162650014
-0.1351351351351351 0.033732465602470285
-0.12512512512512508 0.031240532658319164
-0.11511511511511507 0.028747040694857173
-0.10510510510510507 0.026252113284975453
-0.09509509509509506 0.023755874287787748
-0.08508508508508505 0.02125844782414993
-0.07507507507507505 0.018759958252067888
-0.06506506506506504 0.01626053014200629
-0.055055055055055035 0.013760288252105679
-0.04504504504504503 0.011259357503321299
-0.03503503503503502 0.008757862954491935
-0.025025025025025016 0.006255929777349845
-0.01501501501501501 0.0037536832314836177
-0.005005005005005003 0.0012512486392629585
0.005005005005005003 0.0012512486392629585
0.01501501501501501 0.0037536832314836177
0.025025025025025016 0.006255929777349789
0.03503503503503502 0.00875786295449188
0.04504504504504503 0.01125935750332141
0.055055055055055035 0.013760288252105624
0.06506506506506504 0.016260530142006235
0.07507507507507505 0.018759958252067888
0.08508508508508505 0.021258447824149984
0.09509509509509506 0.023755874287787804
0.10510510510510507 0.026252113284975453
0.11511511511511507 0.028747040694857118
0.12512512512512508 0.031240532658319276
0.1351351351351351 0.03373246560247023
0.1451451451451451 0.0362227162650014
0.1551551551551551 0.038711161718414044
0.1651651651651651 0.04119767939410757
0.1751751751751751 0.043682147106314795
0.18518518518518512 0.046164443075877526
0.19519519519519513 0.04864444595385009
0.20520520520520513 0.051122034844923725
0.21521521521521514 0.05359708933066032
0.22522522522522515 0.056069489492527436
0.23523523523523515 0.05853911593472483
0.24524524524524516 0.06100584980679358
0.25525525525525516 0.06346957282599908
0.26526526526526517 0.06593016729947898
0.2752752752752752 0.06838751614614735
0.2852852852852852 0.07084150291834712
0.2952952952952952 0.07329201182324252
0.3053053053053052 0.07573892774394309
0.3153153153153152 0.0781821362603512
0.3253253253253252 0.08062152366972697
0.3353353353353352 0.0830569770069608
0.3453453453453452 0.08548838406454873
0.35535535535535523 0.08791563341226072
0.36536536536536524 0.09033861441649849
0.37537537537537524 0.09275721725933284
0.38538538538538525 0.09517133295721603
0.39539539539539525 0.09758085337936329
0.40540540540540526 0.0999856712657956
0.41541541541541527 0.10238568024504036
0.4254254254254253 0.10478077485148163
0.4354354354354353 0.10717085054235787
0.4454454454454453 0.10955580371439966
0.4554554554554553 0.11193553172010295
0.4654654654654653 0.11430993288363445
0.4754754754754753 0.11667890651636392
0.4854854854854853 0.11904235293201815
0.4954954954954953 0.12140017346145582
0.5055055055055053 0.12375227046705584
0.5155155155155153 0.126098547356719
0.5255255255255253 0.1284389085974772
0.5355355355355353 0.13077325972870968
0.5455455455455454 0.13310150737496085
0.5555555555555554 0.1354235592583607
0.5655655655655654 0.13773932421064206
0.5755755755755754 0.14004871218475545
0.5855855855855854 0.14235163426607766
0.5955955955955954 0.1446480026832151
0.6056056056056054 0.14693773081839723
0.6156156156156154 0.14922073321746376
0.6256256256256254 0.15149692559943895
0.6356356356356354 0.15376622486569802
0.6456456456456454 0.15602854910872177
0.6556556556556554 0.15828381762044075
0.6656656656656654 0.16053195090016925
0.6756756756756754 0.16277287066212798
0.6856856856856854 0.165006499842558
0.6956956956956954 0.1672327626064255
0.7057057057057055 0.16945158435371876
0.7157157157157155 0.17166289172533766
0.7257257257257255 0.1738666126085795
0.7357357357357355 0.17606267614221882
0.7457457457457455 0.17825101272118826
0.7557557557557555 0.18043155400085653
0.7657657657657655 0.1826042329009111
0.7757757757757755 0.18476898360884453
0.7857857857857855 0.18692574158304842
0.7957957957957955 0.18907444355551706
0.8058058058058055 0.19121502753416497
0.8158158158158155 0.1933474328047593
0.8258258258258255 0.19547159993247287
0.8358358358358355 0.1975874707630595
0.8458458458458455 0.19969498842365518
0.8558558558558556 0.20179409732321052
0.8658658658658656 0.20388474315255645
0.8758758758758756 0.2059668728841083
0.8858858858858856 0.20804043477121215
0.8958958958958956 0.2101053783471376
0.9059059059059056 0.2121616544237216
0.9159159159159156 0.21420921508966806
0.9259259259259256 0.21624801370850777
0.9359359359359356 0.21827800491622296
0.9459459459459456 0.22029914461854205
0.9559559559559556 0.22231138998790956
0.9659659659659656 0.22431469946013616
0.9759759759759756 0.22630903273073333
0.9859859859859856 0.2282943507509403
0.9959959959959956 0.2302706157234442
1.0060060060060056 0.23223779109780474
1.0160160160160157 0.23419584156558437
1.0260260260260257 0.23614473305519024
1.0360360360360357 0.23808443272643642
1.0460460460460457 0.24001490896482858
1.0560560560560557 0.241936131375579
1.0660660660660657 0.2438480707773576
1.0760760760760757 0.24575069919578374
1.0860860860860857 0.24764398985666658
1.0960960960960957 0.24952791717899736
1.1061061061061057 0.2514024567677029
1.1161161161161157 0.253267585406163
1.1261261261261257 0.2551232810485007
1.1361361361361357 0.256969522811649
1.1461461461461457 0.2588062909672021
1.1561561561561557 0.2606335669330563
1.1661661661661658 0.2624513332648458
1.1761761761761758 0.2642595736471829
1.1861861861861858 0.26605827288470285
1.1961961961961958 0.26784741689292635
1.2062062062062058 0.26962699268894086
1.2162162162162158 0.2713969883819072
1.2262262262262258 0.2731573931634006
1.2362362362362358 0.27490819729758953
1.2462462462462458 0.2766493921112584
1.2562562562562558 0.2783809699836818
1.2662662662662658 0.28010292433635464
1.2762762762762758 0.281815249622585
1.2862862862862858 0.2835179413169552
1.2962962962962958 0.2852109959046568
1.3063063063063058 0.28689441087070655
1.3163163163163158 0.2885681846890472
1.3263263263263259 0.2902323168115395
1.3363363363363359 0.29188680765685315
1.3463463463463459 0.2935316585992588
1.3563563563563559 0.2951668719573295
1.3663663663663659 0.2967924509825547
1.3763763763763759 0.2984083998478759
1.386386386386386 0.3000147236361448
1.396396396396396 0.30161142832851306
1.406406406406406 0.3031985207927559
1.4164164164164168 0.3047760087715383
1.4264264264264268 0.30634390087062435
1.4364364364364368 0.3079022065470399
1.4464464464464468 0.30945093609718943
1.4564564564564568 0.3109901006449328
1.4664664664664668 0.3125197121296297
1.4764764764764768 0.3140397832941523
1.4864864864864868 0.31555032767287405
1.4964964964964969 0.3170513595796365
1.5065065065065069 0.31854289409570236
1.5165165165165169 0.320024947057695
1.5265265265265269 0.3214975350455317
1.5365365365365369 0.32296067537035367
1.5465465465465469 0.324414386062458
1.556556556556557 0.32585868585923394
1.566566566566567 0.32729359419310977
1.576576576576577 0.328719131179512
1.586586586586587 0.3301353176048428
1.596596596596597 0.3315421749144777
1.606606606606607 0.3329397252007881
1.616616616616617 0.33432799119119283
1.626626626626627 0.33570699623624034
1.636636636636637 0.3370767642977267
1.646646646646647 0.33843731993685255
1.656656656656657 0.33978868830242204
1.666666666666667 0.3411308951190849
1.676676676676677 0.3424639666756294
1.686686686686687 0.3437879298133246
1.696696696696697 0.345102811914317
1.706706706706707 0.34640864089008416
1.716716716716717 0.3477054451699483
1.726726726726727 0.34899325368965095
1.736736736736737 0.35027209587999475
1.746746746746747 0.3515420016555493
1.756756756756757 0.3528030014034301
1.766766766766767 0.3540551259721477
1.776776776776777 0.35529840666053103
1.786786786786787 0.3565328752067284
1.796796796796797 0.3577585637772869
1.806806806806807 0.35897550495631114
1.816816816816817 0.36018373173470597
1.826826826826827 0.36138327749950383
1.836836836836837 0.3625741760232758
1.846846846846847 0.36375646145363494
1.856856856856857 0.3649301683028242
1.866866866866867 0.3660953314373995
1.876876876876877 0.36725198606800324
1.886886886886887 0.3684001677392319
1.8968968968968971 0.3695399123196005
1.9069069069069071 0.37067125599160167
1.9169169169169171 0.37179423524186406
1.9269269269269271 0.37290888685140955
1.9369369369369371 0.37401524788600926
1.9469469469469471 0.37511335568664184
1.9569569569569571 0.376203247860054
1.9669669669669672 0.3772849622694233
1.9769769769769772 0.3783585370251238
1.9869869869869872 0.3794240104755985
1.9969969969969972 0.38048142119833406
2.007007007007007 0.3815308079909443
2.017017017017017 0.3825722098623576
2.027027027027027 0.3836056660241125
2.037037037037037 0.3846312158817611
2.047047047047047 0.3856488990263779
2.057057057057057 0.3866587552261809
2.067067067067067 0.3876608244182561
2.0770770770770772 0.388655146700396
2.0870870870870872 0.38964176232304293
2.0970970970970972 0.3906207116813434
2.1071071071071072 0.3915920353073121
2.1171171171171173 0.3925557738621035
2.1271271271271273 0.39351196812839495
2.1371371371371373 0.3944606590028771
2.1471471471471473 0.39540188748885585
2.1571571571571573 0.39633569468896046
2.1671671671671673 0.3972621217979644
2.1771771771771773 0.39818121009571206
2.1871871871871873 0.39909300094015554
2.1971971971971973 0.3999975357604998
2.2072072072072073 0.4008948560504554
2.2172172172172173 0.4017850033616006
2.2272272272272273 0.40266801929684826
2.2372372372372373 0.4035439455040226
2.2472472472472473 0.40441282366954046
2.2572572572572573 0.4052746955122014
2.2672672672672673 0.40612960277708
2.2772772772772774 0.4069775872295265
2.2872872872872874 0.407818690649271
2.2972972972972974 0.40865295482463204
2.3073073073073074 0.40948042154682773
2.3173173173173174 0.41030113260439205
2.3273273273273274 0.41111512977769094
2.3373373373373374 0.4119224548335424
2.3473473473473474 0.41272314951993616
2.3573573573573574 0.4135172555608546
2.3673673673673674 0.41430481465119173
2.3773773773773774 0.41508586845177387
2.3873873873873874 0.4158604585844754
2.3973973973973974 0.41662862662743383
2.4074074074074074 0.41739041411036115
2.4174174174174174 0.41814586250995056
2.4274274274274275 0.4188950132453785
2.4374374374374375 0.4196379076739002
2.4474474474474475 0.4203745870865402
2.4574574574574575 0.42110509270387286
2.4674674674674675 0.42182946567189705
2.4774774774774775 0.422547747058
2.4874874874874875 0.4232599778470104
2.4974974974974975 0.4239661989373429
2.5075075075075075 0.42466645113722756
2.5175175175175175 0.42536077516102944
2.5275275275275275 0.4260492116256521
2.5375375375375375 0.4267318010470271
2.5475475475475475 0.4274085838366882
2.5575575575575575 0.42807960029842884
2.5675675675675675 0.4287448906250414
2.5775775775775776 0.4294044948951391
2.5875875875875876 0.4300584530700571
2.5975975975975976 0.4307068049908349
2.6076076076076076 0.4313495903752751
2.6176176176176176 0.4319868488150821
2.6276276276276276 0.4326186197730759
2.6376376376376376 0.4332449425804824
2.6476476476476476 0.4338658564342981
2.6576576576576576 0.43448140039472927
2.6676676676676676 0.43509161338270197
2.6776776776776776 0.43569653417744725
2.6876876876876876 0.43629620141415393
2.6976976976976976 0.43689065358169243
2.7077077077077076 0.43747992902040933
2.7177177177177176 0.43806406591998615
2.7277277277277276 0.438643102317369
2.7377377377377377 0.439217076094762
2.7477477477477477 0.4397860249776858
2.7577577577577577 0.4403499865331013
2.7677677677677677 0.440908998167596
2.7777777777777777 0.44146309712563203
2.7877877877877877 0.44201232048785666
2.7977977977977977 0.44255670516947154
2.8078078078078077 0.4430962879186632
2.8178178178178177 0.4436311053150904
2.8278278278278277 0.44416119376843
2.8378378378378377 0.4446865895169785
2.8478478478478477 0.44520732862631074
2.8578578578578577 0.4457234469879917
2.8678678678678677 0.4462349803183432
2.8778778778778777 0.44674196415726386
2.8878878878878878 0.4472444338670998
2.8978978978978978 0.44774242463156777
2.9079079079079078 0.44823597145472827
2.9179179179179178 0.44872510916000796
2.9279279279279278 0.44920987238927046
2.937937937937938 0.4496902956019352
2.947947947947948 0.45016641307414296
2.957957957957958 0.45063825889796805
2.967967967967968 0.45110586698067434
2.977977977977978 0.4515692710440167
2.987987987987988 0.45202850462358546
2.997997997997998 0.4524836010681942
3.0080080080080087 0.45293459353930887
3.0180180180180187 0.45338151501051727
3.0280280280280287 0.45382439826704135
3.0380380380380387 0.4542632759052858
3.0480480480480487 0.4546981803324278
3.0580580580580587 0.45512914376604374
3.0680680680680688 0.45555619823377336
3.0780780780780788 0.45597937557302004
3.0880880880880888 0.45639870743068767
3.0980980980980988 0.45681422526295157
3.108108108108109 0.45722596033506335
3.118118118118119 0.4576339437211919
3.128128128128129 0.45803820630429337
3.138138138138139 0.45843877877601635
3.148148148148149 0.45883569163663707
3.158158158158159 0.45922897519502526
3.168168168168169 0.4596186595686417
3.178178178178179 0.4600047746835628
3.188188188188189 0.4603873502745359
3.198198198198199 0.4607664158850614
3.208208208208209 0.46114200086750345
3.218218218218219 0.4615141343832262
3.228228228228229 0.46188284540275826
3.238238238238239 0.46224816270598
3.248248248248249 0.4626101148823384
3.258258258258259 0.46296873033108477
3.268268268268269 0.4633240372615367
3.278278278278279 0.4636760636933639
3.288288288288289 0.46402483745689516
3.298298298298299 0.46437038619344917
3.308308308308309 0.4647127373556853
3.318318318318319 0.4650519182079764
3.328328328328329 0.4653879558268019
3.338338338338339 0.46572087710116006
3.348348348348349 0.4660507087330008
3.358358358358359 0.4663774772376761
3.368368368368369 0.4667012089444099
3.378378378378379 0.4670219299967855
3.388388388388389 0.4673396663532495
3.398398398398399 0.4676544437876339
3.408408408408409 0.46796628788969397
3.418418418418419 0.4682752240656618
3.428428428428429 0.46858127753881607
3.438438438438439 0.46888447335006567
3.448448448448449 0.4691848363585496
3.458458458458459 0.4694823912422491
3.468468468468469 0.46977716249861523
3.478478478478479 0.4700691744452077
3.488488488488489 0.47035845122034914
3.498498498498499 0.4706450167837898
3.508508508508509 0.47092889491738477
3.518518518518519 0.47121010922578255
3.528528528528529 0.4714886831371271
3.538538538538539 0.47176463990376716
3.548548548548549 0.47203800260297857
3.558558558558559 0.4723087941376962
3.568568568568569 0.47257703723725564
3.578578578578579 0.4728427544581444
3.588588588588589 0.4731059681847606
3.598598598598599 0.4733667006301836
3.608608608608609 0.47362497383695035
3.618618618618619 0.4738808096778403
3.628628628628629 0.4741342298566693
3.638638638638639 0.4743852559090893
3.648648648648649 0.4746339092033962
3.658658658658659 0.47488021094134436
3.668668668668669 0.475124182158967
3.678678678678679 0.4753658437274034
3.688688688688689 0.4756052163537332
3.698698698698699 0.4758423205818123
3.708708708708709 0.47607717679312
3.718718718718719 0.4763098052076059
3.728728728728729 0.47654022588454514
3.738738738738739 0.4767684587233961
3.748748748748749 0.4769945234646644
3.758758758758759 0.4772184396907688
3.768768768768769 0.47744022682691245
3.778778778778779 0.47765990414195725
3.788788788788789 0.47787749074930175
3.7987987987987992 0.4780930056077619
3.8088088088088092 0.4783064675224552
3.8188188188188192 0.4785178951456869
3.8288288288288292 0.4787273069778385
3.8388388388388393 0.4789347213682602
3.8488488488488493 0.4791401565161637
3.8588588588588593 0.4793436304715166
3.8688688688688693 0.47954516113594114
3.8788788788788793 0.4797447662636105
3.8888888888888893 0.4799424634621495
3.8988988988988993 0.48013827019353617
3.9089089089089093 0.48033220377500163
3.9189189189189193 0.4805242813799342
3.9289289289289293 0.4807145200387811
3.9389389389389393 0.48090293663995376
3.9489489489489493 0.48108954793072967
3.9589589589589593 0.48127437051815736
3.9689689689689693 0.48145742086996035
3.9789789789789793 0.4816387153154401
3.9889889889889893 0.4818182700463799
3.9989989989989994 0.48199610111794744
4.009009009009009 0.48217222444959706
4.019019019019019 0.4823466558259717
4.029029029029029 0.4825194108978027
4.039039039039039 0.4826905051828094
4.049049049049049 0.48285995406659843
4.059059059059059 0.48302777280356035
4.069069069069069 0.4831939765177645
4.079079079079079 0.4833585802038558
4.089089089089089 0.4835215987279443
4.099099099099099 0.48368304682849816
4.109109109109109 0.483842939117233
4.119119119119119 0.48400129007999726
4.129129129129129 0.4841581140776594
4.1391391391391394 0.48431342534698985
4.1491491491491495 0.4844672380015421
4.1591591591591595 0.4846195660325313
4.1691691691691695 0.48477042330971076
4.1791791791791795 0.4849198235822446
4.1891891891891895 0.48506778047957966
4.1991991991991995 0.4852143075123143
4.2092092092092095 0.48535941807306293
4.2192192192192195 0.48550312543732
4.2292292292292295 0.4856454427643192
4.2392392392392395 0.4857863830978919
4.2492492492492495 0.4859259593673191
4.2592592592592595 0.48606418438818444
4.2692692692692695 0.48620107086322084
4.2792792792792795 0.48633663138315586
4.2892892892892895 0.48647087842755254
4.2992992992992995 0.486603824365647
4.3093093093093096 0.4867354814571845
4.31931931931932 0.4868658618532494
4.32932932932933 0.4869949775970934
4.33933933933934 0.48712284062495925
4.34934934934935 0.4872494627669023
4.35935935935936 0.4873748557476061
4.36936936936937 0.4874990311871966
4.37937937937938 0.48762200060205163
4.38938938938939 0.4877437754056063
4.3993993993994 0.487864366909155
4.40940940940941 0.4879837863226498
4.41941941941942 0.4881020447554949
4.42942942942943 0.48821915321733567
4.43943943943944 0.48833512261884726
4.44944944944945 0.4884499637725148
4.45945945945946 0.48856368739341305
4.46946946946947 0.48867630409998053
4.47947947947948 0.48878782441478974
4.48948948948949 0.48889825876531334
4.4994994994995 0.48900761748468713
4.50950950950951 0.4891159108124662
4.51951951951952 0.4892231488953803
4.52952952952953 0.48932934178808307
4.53953953953954 0.48943449945389783
4.54954954954955 0.4895386317655577
4.55955955955956 0.4896417485059442
4.56956956956957 0.4897438593688189
4.57957957957958 0.4898449739595524
4.58958958958959 0.48994510179584816
4.5995995995996 0.4900442523084634
4.60960960960961 0.4901424348419239
4.61961961961962 0.49023965865523567
4.62962962962963 0.49033593292259203
4.63963963963964 0.49043126673407644
4.64964964964965 0.4905256690963612
4.65965965965966 0.49061914893340064
4.66966966966967 0.49071171508712197
4.67967967967968 0.4908033763181099
4.68968968968969 0.49089414130628817
4.6996996996997 0.49098401865159635
4.70970970970971 0.4910730168746614
4.71971971971972 0.4911611444174673
4.72972972972973 0.4912484096440167
4.73973973973974 0.4913348208409921
4.74974974974975 0.4914203862184099
4.75975975975976 0.49150511391027096
4.76976976976977 0.49158901197520766
4.77977977977978 0.49167208839712484
4.78978978978979 0.49175435108583865
4.7997997997998 0.49183580787770864
4.80980980980981 0.49191646653626786
4.81981981981982 0.4919963347528469
4.82982982982983 0.4920754201471935
4.83983983983984 0.49215373026809117
4.84984984984985 0.49223127259396804
4.85985985985986 0.4923080545335059
4.86986986986987 0.49238408342624285
4.87987987987988 0.49245936654317335
4.88988988988989 0.492533911087341
4.8998998998999 0.4926077241944311
4.90990990990991 0.492680812933355
4.91991991991992 0.492753184306833
4.92992992992993 0.49282484525197257
4.93993993993994 0.49289580264084076
4.94994994994995 0.49296606328103443
4.95995995995996 0.4930356339162454
4.96996996996997 0.493104521226821
4.97997997997998 0.49317273183032173
4.98998998998999 0.493240272282073
5.0 0.49330714907571527

